Numerical Analysis for Dirichlet Optimal Control Problems on Convex Polyhedral Domains

In this paper error analysis for finite element discretizations of Dirichlet boundary control problems is developed. For the first time, optimal discretization error estimates are established in the case of three dimensional polyhedral and convex domains. The convergence rates solely depend on the size of largest interior edge angle. These results are comparable to those for the two dimensional case. However, the approaches from the two dimensional setting are not directly extendable such that new techniques have to be used. The theoretical results are confirmed by numerical experiments.

==> errors3D_12.csv <==
nc;nn;h;eq;eu;ez
8;27;5.0000000000000000e-01;1.8384340967951416e-02;8.0119671877827113e-03;1.7779227299253699e-03
64;125;2.5000000000000006e-01;7.1037907209266600e-03;5.1554241516792243e-03;6.4239326791039287e-04
512;729;1.2500000000000003e-01;1.8504023511736875e-03;1.4073109436251127e-03;1.6663402531963975e-04
4096;4913;6.2500000000000014e-02;4.6510341974664756e-04;3.5979168473057111e-04;4.1934613145978057e-05
32768;35937;3.1250000000000007e-02;1.1635458276999934e-04;9.0582323604008276e-05;1.0499184910141524e-05
262144;274625;1.5625000000000003e-02;2.9089158340784568e-05;2.2713406599400403e-05;2.6257521495451172e-06


==> errors3D_12_dist.csv <==
nc;nn;h;eq;eu;ez
8;27;5.0000000000000000e-01;1.8342683900390205e-02;8.0142508760832568e-03;1.7743166605404459e-03
64;125;2.5000000000000006e-01;7.2420050323284127e-03;5.1589868220727223e-03;6.4889687052632750e-04
512;729;1.2500000000000003e-01;1.9833253639891983e-03;1.4180208605389976e-03;1.6923459499514298e-04
4096;4913;6.2500000000000014e-02;6.0815985067542674e-04;3.6689140722200817e-04;4.2895037828624858e-05
32768;35937;3.1250000000000007e-02;2.5070517563331957e-04;9.4494046138568667e-05;1.0824279779387978e-05
262144;274625;1.5625000000000003e-02;1.2012849685702830e-04;2.4622057245202027e-05;2.7282718637142155e-06
2097152;2146689;7.8125000000000017e-03;6.1048939846132711e-05;6.6125045252012178e-06;6.8763561877331611e-07
16777216;16974593;3.9062500000000017e-03;3.0883192566207882e-05;1.8529675082565190e-06;1.7329777957790709e-07


==> errors3D_23.csv <==
nc;nn;h;eq;eu;ez
8;27;5.0000000000000000e-01;2.1346073573793957e-02;8.6697636331341567e-03;2.2763383907194170e-03
64;125;2.5000000000000006e-01;8.3564390881041128e-03;5.9400666411955653e-03;8.3015963164852951e-04
512;729;1.2500000000000003e-01;2.3636481840978527e-03;1.6331972517850740e-03;2.1677628192519959e-04
4096;4913;6.2500000000000014e-02;7.5297670806127902e-04;4.2323876226693912e-04;5.4714680128101853e-05
32768;35937;3.1250000000000007e-02;2.9941888756689349e-04;1.1030250170550939e-04;1.3722249663602170e-05
262144;274625;1.5625000000000003e-02;1.3881785706325794e-04;2.9774890612753918e-05;3.4360817233731090e-06
2097152;2146689;7.8125000000000017e-03;6.8111169657394930e-05;8.5066192395292245e-06;8.6001594735464450e-07
16777216;16974593;3.9062500000000017e-03;3.3927890273785176e-05;2.5973399272066690e-06;2.1521909387058751e-07


==> errors3D_34.csv <==
nc;nn;h;eq;eu;ez
8;27;5.0000000000000000e-01;2.6284574992297607e-02;9.9781112994951193e-03;2.6012019620216859e-03
64;125;2.5000000000000006e-01;1.0082349848172738e-02;6.4204874178803838e-03;9.4243129997894422e-04
512;729;1.2500000000000003e-01;3.3938288705458418e-03;1.7753604424810294e-03;2.4741484960355802e-04
4096;4913;6.2500000000000014e-02;1.5054563402114411e-03;4.7576117765878271e-04;6.2783163496905859e-05
32768;35937;3.1250000000000007e-02;7.9927051071245706e-04;1.3804690244358098e-04;1.5840802110356644e-05
262144;274625;1.5625000000000003e-02;4.4577160460003304e-04;4.6024348750115333e-05;3.9944348112078843e-06
2097152;2146689;7.8125000000000017e-03;2.5063412891875600e-04;1.7232149624727810e-05;1.0082753296631600e-06
16777216;16974593;3.9062500000000017e-03;1.4094246469818577e-04;6.8150131563675232e-06;2.5501829631135245e-07

